Krylov subspace residual and restarting for certain second order differential equations

We propose algorithms for efficient time integration of large systems of oscillatory second order ordinary differential equations (ODEs) whose solution can be expressed in terms of trigonometric matrix functions. Our algorithms are based on a residual notion for second order ODEs, which allows to extend the ``residual-time restarting'' Krylov subspace framework -- which was recently introduced for exponential and $\varphi$-functions occurring in time integration of first order ODEs -- to our setting. We then show that the computational cost can be further reduced in many cases by using our restarting in the Gautschi cosine scheme. We analyze residual convergence in terms of Faber and Chebyshev series and supplement these theoretical results by numerical experiments illustrating the efficiency of the proposed methods.

==> figures/data/t_vs_time_anisotropic.dat <==
t	simul	seq	gautschi	2pl
1	15.131	11.216	6.1557	5.2662
2	31.732	20.926	11.5	21.091
3	46.716	33.337	27.015	57.446
4	72.651	50.276	25.311	62.098
5	78.707	57.424	29.455	98.95
6	94.851	67.197	54.011	100.08
7	110.14	79.124	66.134	99.433
8	128.05	89.904	48.442	109.13
9	147.86	102.73	55.621	187.71
10	161.55	116.56	61.777	124.99


==> figures/data/tol_vs_acc_anisotropic.dat <==
tol	simul	seq	gautschi	2pl
0.1	0.38615	0.034315	14.375	0.028008
0.042813	0.39881	0.034287	2.0133	0.0004843
0.01833	0.14212	0.033979	85.766	0.00060039
0.0078476	0.041071	0.049156	94.891	0.00061957
0.0033598	0.010843	0.019413	0.29348	0.000633
0.0014384	0.0034837	0.0067706	0.14204	8.3009e-05
0.00061585	0.0031386	0.0062203	0.12808	3.5943e-05
0.00026367	0.0013268	0.0010977	0.084165	3.0361e-06
0.00011288	0.00026069	0.00040433	0.023791	2.6684e-06
4.8329e-05	0.00011881	0.0004093	0.0088529	7.2251e-07
2.0691e-05	0.00010122	0.00011305	0.0052677	6.8303e-07
8.8587e-06	8.5622e-05	8.3477e-05	0.00070749	1.0213e-07
3.7927e-06	3.0853e-05	2.3318e-05	0.00022816	9.5658e-08
1.6238e-06	1.3945e-05	1.0397e-05	6.249e-05	7.0444e-08
6.9519e-07	3.9997e-06	2.673e-06	2.2981e-05	4.0297e-08
2.9764e-07	1.6344e-06	7.6514e-07	1.0693e-05	2.1017e-08
1.2743e-07	1.1044e-06	2.4234e-07	6.4108e-06	7.9077e-09
5.4556e-08	2.4888e-07	1.3677e-07	2.47e-06	1.585e-09
2.3357e-08	8.1489e-08	1.2881e-07	3.8952e-07	6.7318e-10
1e-08	5.3803e-08	4.8964e-08	1.7708e-07	3.1175e-10


==> figures/data/tol_vs_acc_isotropic.dat <==
tol	simul	seq	gautschi	2pl
0.1	0.058977	1.6195	0.035167	0.57973
0.042813	0.021507	0.016945	0.0075551	0.57973
0.01833	0.0092786	0.006236	0.0043838	0.001721
0.0078476	0.003329	0.0029512	0.0014742	0.00066954
0.0033598	0.0013928	0.0010014	0.00082113	0.0002585
0.0014384	0.00052487	0.00033785	0.00012955	9.6925e-05
0.00061585	0.00023448	0.00010239	0.00012955	3.3665e-05
0.00026367	9.6778e-05	7.7157e-05	2.1888e-05	1.078e-05
0.00011288	3.7382e-05	2.9128e-05	2.1888e-05	3.344e-06
4.8329e-05	1.4985e-05	9.0659e-06	3.0681e-06	3.344e-06
2.0691e-05	7.1427e-06	2.552e-06	3.4971e-06	1.0374e-06
8.8587e-06	3.1288e-06	2.5518e-06	5.2204e-07	3.093e-07
3.7927e-06	1.3242e-06	6.3359e-07	5.2204e-07	8.516e-08
1.6238e-06	3.9026e-07	6.3359e-07	5.9179e-08	8.516e-08
6.9519e-07	2.4567e-07	1.5103e-07	5.9179e-08	2.2435e-08
2.9764e-07	4.6267e-08	2.9894e-08	5.9179e-08	5.9087e-09
1.2743e-07	4.6267e-08	2.9607e-08	5.7331e-09	5.9087e-09
5.4556e-08	1.6922e-08	5.4732e-09	5.7331e-09	1.5121e-09
2.3357e-08	3.8093e-09	5.4732e-09	4.9778e-10	3.5987e-10
1e-08	3.1397e-09	9.3097e-10	4.9778e-10	3.5987e-10


==> figures/data/tol_vs_acc_transport.dat <==
tol	simul	seq	gautschi	firstorder
0.1	0.017111	0.012687	0.015174	0.0012777
0.042813	0.0071967	0.0056803	0.0049057	0.00058922
0.01833	0.0040856	0.0023592	0.0018237	0.00039856
0.0078476	0.0014704	0.00080837	0.0007426	0.00015279
0.0033598	0.00046198	0.00046246	0.00029243	3.8759e-05
0.0014384	0.00021968	0.00017943	9.6198e-05	1.0734e-05
0.00061585	0.00012025	7.4001e-05	4.5186e-05	3.8644e-06
0.00026367	5.8128e-05	3.4191e-05	2.2587e-05	1.6518e-06
0.00011288	1.7734e-05	1.139e-05	8.0176e-06	1.1027e-06
4.8329e-05	6.1063e-06	4.7116e-06	2.3532e-06	6.2863e-07
2.0691e-05	2.7674e-06	1.938e-06	1.2217e-06	3.439e-07
8.8587e-06	1.9018e-06	8.8408e-07	4.0718e-07	1.3362e-07
3.7927e-06	8.7537e-07	3.7033e-07	1.6714e-07	1.7386e-08
1.6238e-06	2.5759e-07	1.8113e-07	8.1555e-08	9.4317e-09
6.9519e-07	8.7228e-08	8.3886e-08	3.4454e-08	4.5087e-09
2.9764e-07	4.1862e-08	3.463e-08	5.4588e-09	3.5877e-09
1.2743e-07	2.7228e-08	1.5517e-08	2.55e-09	2.0037e-09
5.4556e-08	1.2248e-08	6.8905e-09	1.0067e-09	8.3913e-10
2.3357e-08	5.5519e-09	2.1842e-09	3.3951e-10	1.3297e-10
1e-08	2.0247e-09	1.0418e-09	1.1074e-10	6.4297e-11

